Lines in supersingular quartics

We show that the number of lines contained in a supersingular quartic surface is 40 or at most 32, if the characteristic of the field equals 2, and it is 112, 58, or at most 52, if the characteristic equals 3. If the quartic is not supersingular, the number of lines is at most 60 in both cases. We also give a complete classification of large configurations of lines.

==> gle/10=2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(7.11373,1.36605)(0,0)%
\put(0,0){\includegraphics{gle/inc/10=2_inc}}
\put(0.3584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{1}$}}}
\put(1.0584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{2}$}}}
\put(1.7584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{3}$}}}
\put(2.4584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{4}$}}}
\put(3.1584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{5}$}}}
\put(3.8584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{6}$}}}
\put(4.5584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{7}$}}}
\put(5.2584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{8}$}}}
\put(5.9584,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{9}$}}}
\put(6.58878,1.11958){\makebox(0,0)[lb]{{\normalsize $a_{10}$}}}
\put(0.0352778,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{2}$}}}
\put(0.0352778,0.735278){\makebox(0,0)[lb]{{\normalsize $b_{1}$}}}
\end{picture}%


==> gle/4=4.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.84411,2.76605)(0,0)%
\put(0,0){\includegraphics{gle/inc/4=4_inc}}
\put(0.3584,2.51958){\makebox(0,0)[lb]{{\normalsize $a_{1}$}}}
\put(1.0584,2.51958){\makebox(0,0)[lb]{{\normalsize $a_{2}$}}}
\put(1.7584,2.51958){\makebox(0,0)[lb]{{\normalsize $a_{3}$}}}
\put(2.4584,2.51958){\makebox(0,0)[lb]{{\normalsize $a_{4}$}}}
\put(0.0352778,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{4}$}}}
\put(0.0352778,0.735278){\makebox(0,0)[lb]{{\normalsize $b_{3}$}}}
\put(0.0352778,1.43528){\makebox(0,0)[lb]{{\normalsize $b_{2}$}}}
\put(0.0352778,2.13528){\makebox(0,0)[lb]{{\normalsize $b_{1}$}}}
\end{picture}%


==> gle/6=2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(4.61299,2.40605)(0,0)%
\put(0,0){\includegraphics{gle/inc/6=2_inc}}
\put(4.03632,1.84701){\makebox(0,0)[lb]{{\normalsize $a$}}}
\put(4.0532,0.400594){\makebox(0,0)[lb]{{\normalsize $b$}}}
\put(0.0602719,2.15958){\makebox(0,0)[lb]{{\normalsize $a_{1}$}}}
\put(0.0771495,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{1}$}}}
\put(0.760272,2.15958){\makebox(0,0)[lb]{{\normalsize $a_{2}$}}}
\put(0.77715,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{2}$}}}
\put(1.46027,2.15958){\makebox(0,0)[lb]{{\normalsize $a_{3}$}}}
\put(1.47715,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{3}$}}}
\put(2.16027,2.15958){\makebox(0,0)[lb]{{\normalsize $a_{4}$}}}
\put(2.17715,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{4}$}}}
\put(2.86027,2.15958){\makebox(0,0)[lb]{{\normalsize $a_{5}$}}}
\put(2.87715,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{5}$}}}
\put(3.56027,2.15958){\makebox(0,0)[lb]{{\normalsize $a_{6}$}}}
\put(3.57715,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_{6}$}}}
\end{picture}%


==> gle/p=q.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.88411,1.81597)(0,0)%
\put(0,0){\includegraphics{gle/inc/p=q_inc}}
\put(0.0352778,0.735278){\makebox(0,0)[lb]{{\normalsize \strut\smash{$a_p$}}}}
\put(0.737387,0.0352778){\makebox(0,0)[lb]{{\normalsize \strut\smash{$a_1$}}}}
\put(2.83427,0.0352778){\makebox(0,0)[lb]{{\normalsize \strut\smash{$b_1$}}}}
\put(3.53637,0.735278){\makebox(0,0)[lb]{{\normalsize \strut\smash{$b_q$}}}}
\put(0.775762,1.10402){\rotatebox{-45}{\makebox(0,0)[lb]{{\normalsize $\ldots$}}}}
\put(2.83261,0.811627){\rotatebox{45}{\makebox(0,0)[lb]{{\normalsize $\ldots$}}}}
\put(1.35545,1.4103){\makebox(0,0)[lb]{{\normalsize $a$}}}
\put(2.37232,1.36389){\makebox(0,0)[lb]{{\normalsize $b$}}}
\end{picture}%

